Adaptive Reduced Basis Methods for Multiscale Problems and Large-scale PDE-constrained Optimization

This thesis presents recent advances in model order reduction methods with the primary aim to construct online-efficient reduced surrogate models for parameterized multiscale phenomena and accelerate large-scale PDE-constrained parameter optimization methods. In particular, we present several different adaptive RB approaches that can be used in an error-aware trust-region framework for progressive construction of a surrogate model used during a certified outer optimization loop. In addition, we elaborate on several different enhancements for the trust-region reduced basis (TR-RB) algorithm and generalize it for parameter constraints. Thanks to the a posteriori error estimation of the reduced model, the resulting algorithm can be considered certified with respect to the high-fidelity model. Moreover, we use the first-optimize-then-discretize approach in order to take maximum advantage of the underlying optimality system of the problem. In the first part of this thesis, the theory is based on global RB techniques that use an accurate FEM discretization as the high-fidelity model. In the second part, we focus on localized model order reduction methods and develop a novel online efficient reduced model for the localized orthogonal decomposition (LOD) multiscale method. The reduced model is internally based on a two-scale formulation of the LOD and, in particular, is independent of the coarse and fine discretization of the LOD. The last part of this thesis is devoted to combining both results on TR-RB methods and localized RB approaches for the LOD. To this end, we present an algorithm that uses adaptive localized reduced basis methods in the framework of a trust-region localized reduced basis (TR-LRB) algorithm. The basic ideas from the TR-RB are followed, but FEM evaluations of the involved systems are entirely avoided.

==> Pictures_paper1/eff_output.txt <==
### basis size 16

tbc

### basis size 24

tbc

### basis size 32

tbc

### basis size 40

\begin{tabular}{lrrll}
\hline
 Method       &   max eff for J &   max eff for DJ & max eff for u\_mu   & max eff for p\_mu   \\
\hline
 1a not-corr  &      15.4345741 &    44269.8307044 & -                  & -                  \\
 2a semi-corr &   12586.6862083 &    44269.8307045 & -                  & -                  \\
 3a AA A-Est  &   12586.6862083 &  4258534.4207670 & -                  & -                  \\
 4a AA S-Est  &   12586.6862083 &     1352.7644306 & 58.90682498703112  & 187.16750397644287 \\
 5a Corr SA   &   12586.6862083 &    30314.3579579 & 749.8685527956166  & 2435.541902409444  \\
\hline
\end{tabular}

### basis size 48

\begin{tabular}{lrrll}
\hline
 Method       &   max eff for J &   max eff for DJ & max eff for u\_mu   & max eff for p\_mu   \\
\hline
 1a not-corr  &       4.0803804 &    71392.3285677 & -                  & -                  \\
 2a semi-corr &    1865.7813721 &    71392.3285678 & -                  & -                  \\
 3a AA A-Est  &    1865.7813721 & 21069000.5742346 & -                  & -                  \\
 4a AA S-Est  &    1865.7813721 &      926.4852844 & 44.03389367293849  & 476.4813698404946  \\
 5a Corr SA   &    1865.7813721 &     5422.5529477 & 294.1098925364076  & 2018.5742000776359 \\
\hline
\end{tabular}

### basis size 56

\begin{tabular}{lrrll}
\hline
 Method       &   max eff for J &   max eff for DJ & max eff for u\_mu   & max eff for p\_mu   \\
\hline
 1a not-corr  &     146.7465932 &    77021.5333398 & -                  & -                  \\
 2a semi-corr &    6113.7695524 &    77021.5333399 & -                  & -                  \\
 3a AA A-Est  &    6113.7695524 & 23547260.7111671 & -                  & -                  \\
 4a AA S-Est  &    6113.7695524 &      716.3903139 & 66.1939582898696   & 800.4151327017169  \\
 5a Corr SA   &    6113.7695524 &     2569.8465150 & 429.30825599846656 & 1661.151999738164  \\
\hline
\end{tabular}






==> abstract.txt <==
Modellreduktion ist ein enorm wachsendes Gebiet, das sich besonders für numerische Simulationen in realen Anwendungen wie Ingenieurwissenschaften und verschiedenen naturwissenschaftlichen Disziplinen eignet.
Hier werden PDEs oft auf z.B. eine physikalische Größe parametrisiert.
Darüber hinaus ist es wahrscheinlich, dass das wiederholte Lösen mit numerischen Standardmethoden wie die Finite-Elemente-Methode (FEM) als zu kostspielig oder sogar unzugänglich angesehen wird.

In dieser Dissertation präsentieren wir die jüngsten Fortschritte bei Methoden zur Modellreduction mit dem primären Ziel, online-effiziente reduzierte Ersatzmodelle für parametrisierte Mehrskalenproblemen zu konstruieren und Methoden zur Optimierung von PDE-bedingten Parameter Problemen zu beschleunigen.
Insbesondere stellen wir mehrere verschiedene adaptive RB-Ansätze vor, die in einem error-aware Trust-Region-Framework für eine progressive Konstruktion eines Ersatzmodells verwendet werden können, das in einer zertifizierten äußeren Optimierungsschleife verwendet wird.
Darüber hinaus erarbeiten wir verschiedene Erweiterungen für den Trust-Region-Reduced-Basis (TR-RB)-Algorithmus und verallgemeinern ihn für Parameterbedingungen.
Dank der a-posteriori Fehlertherorie des reduzierten Modells kann der resultierende Algorithmus in Bezug auf das High-Fidelity Modell als zertifiziert angesehen werden.
Darüber hinaus verwenden wir den first-optimize-then-discretize Ansatz, um das zugrunde liegende Optimalitätssystem des Problems maximal auszunutzen.

Im ersten Teil dieser Arbeit basiert die Theorie auf globalen RB-Techniken, die eine FEM-Diskretisierung als High-Fidelity-Modell verwenden.
Im zweiten Teil konzentrieren wir uns auf lokalisierte Modellordnungsreduktionsmethoden und entwickeln ein neuartiges online effizientes reduziertes Modell für die lokalisierte orthogonale Zerlegung (LOD) Mehrkalenmethode.
Das reduzierte Modell basiert intern auf einer zweiskalen-Formulierung der LOD und ist insbesondere unabhängig von der Grob- und Feindiskretisierung der LOD.

Der letzte Teil dieser Arbeit widmet sich der Kombination beider Ergebnisse zu TR-RB-Methoden und lokalisierten RB-Ansätzen für die LOD.
Wir  stellen einen Algorithmus vor, der adaptive Localized-Reduced-Basis-Methoden im Rahmen eines Trust-Region-Localized-Reduced-Basis (TR-LRB)-Algorithmus verwendet.
Dabei wird den Grundgedanken des TR-RB gefolgt, auf FEM-Auswertungen der beteiligten Systeme jedoch gänzlich verzichtet.

Wir werden numerische Experimente mit wohldefinierten Benchmark-Problemen verwenden, um die vorgeschlagenen Methoden gründlich zu analysieren und ihre jeweilige Stärke im Vergleich zu Ansätzen aus der Literatur aufzuzeigen.


==> abstract_en.txt <==
Model order reduction is an enormously growing field that is particularly suitable for numerical simulations in real-life applications such as engineering and various natural science disciplines.
Here, partial differential equations are often parameterized towards, e.g., a physical parameter.
Furthermore, it is likely to happen that the repeated utilization of standard numerical methods like the finite element method (FEM) is considered too costly or even inaccessible.

This thesis presents recent advances in model order reduction methods with the primary aim to construct online-efficient reduced surrogate models for parameterized multiscale phenomena and accelerate large-scale PDE-constrained parameter optimization methods.
In particular, we present several different adaptive RB approaches that can be used in an error-aware trust-region framework for progressive construction of a surrogate model used during a certified outer optimization loop.
In addition, we elaborate on several different enhancements for the trust-region reduced basis (TR-RB) algorithm and generalize it for parameter constraints.
Thanks to the a posteriori error estimation of the reduced model, the resulting algorithm can be considered certified with respect to the high-fidelity model.
Moreover, we use the first-optimize-then-discretize approach in order to take maximum advantage of the underlying optimality system of the problem.

In the first part of this thesis, the theory is based on global RB techniques that use an accurate FEM discretization as the high-fidelity model.
In the second part, we focus on localized model order reduction methods and develop a novel online efficient reduced model for the localized orthogonal decomposition (LOD) multiscale method.
The reduced model is internally based on a two-scale formulation of the LOD and, in particular, is independent of the coarse and fine discretization of the LOD.

The last part of this thesis is devoted to combining both results on TR-RB methods and localized RB approaches for the LOD.
To this end, we present an algorithm that uses adaptive localized reduced basis methods in the framework of a trust-region localized reduced basis (TR-LRB) algorithm.
The basic ideas from the TR-RB are followed, but FEM evaluations of the involved systems are entirely avoided.

Throughout this thesis, numerical experiments of well-defined benchmark problems are used to analyze the proposed methods thoroughly and to show their respective strength compared to approaches from the literature.

